3D modelling of magneto-thermal evolution of neutron stars: method and test cases

Neutron stars harbour extremely strong magnetic fields within their solid outer crust. The topology of this field strongly influences the surface temperature distribution, and hence the star's observational properties. In this work, we present the first realistic simulations of the coupled crustal magneto-thermal evolution of isolated neutron stars in three dimensions with account for neutrino emission, obtained with the pseudo-spectral code Parody. We investigate both the secular evolution, especially in connection with the onset of instabilities during the Hall phase, and the short-term evolution following episodes of localised energy injection. Simulations show that a resistive tearing instability develops in about a Hall time if the initial toroidal field exceeds ~$10^{15}$ G. This leads to crustal failures because of the huge magnetic stresses coupled with the local temperature enhancement produced by dissipation. Localised heat deposition in the crust results in the appearance of hot spots on the star surface which can exhibit a variety of patterns. Since the transport properties are strongly influenced by the magnetic field, the hot regions tend to drift away and get deformed following the magnetic field lines while cooling. The shapes obtained with our simulations are reminiscent of those recently derived from NICER X-ray observations of the millisecond pulsar PSR J0030+0451.

==> reply.txt <==
We thank the referee for his/her careful reading of the paper and for the constructive criticism. We have modified the manuscript following the points raised by the referee. A summary of the changes made is detailed below, following the same order of the report.

1) The boundary conditions (eqs. 21 and 22) are not correct. If the magnetic field is expelled from the core through the Meissner effect, the radial component of the magnetic field indeed has to vanish at the boundary, however there is no such condition on any of the components of the current. In fact, the Meissner effect relies on a surface current to separate the unmagnetized inner region from the magnetized outer region. An additional condition comes from the fact that the electric field in the superconducting region must also vanish, and the continuity of its tangential components makes these vanish at the boundary.

Answer:
the referee is indeed right in pointing out that the tangential electric field must vanish at the surface of a perfect conductor, and that this is the "true" boundary condition at the bottom of the crust. This translates into a non-linear boundary condition for the magnetic field, which turns out to be quite troublesome to implement numerically. On the other hand, the Hall term is pretty negligible close to the inner boundary, because the very large electron density at the bottom of the crust, and can be indeed  neglected. In this case the boundary condition becomes exactly the one we use. A detailed discussion can be found in Hollerbach & Rudiger (2004). We rewrote the relevant part of sec. 2.2 to explain better this point.

2) Similarly, there is no reason for the tangential components of the current density to vanish at the stellar surface (eq. 22). In order to impose a current-free ("vacuum") field outside, this must be calculated self-consistently, together with the interior field. This can be seen by the fact that the exterior field is the solution of the Laplace equation with Neumann boundary conditions at the surface, i.e., the radial component of the magnetic field at the surface completely determines the field outside, but, unless there is an (unphysical) surface current, the other components of B must also be continuous. The latter also ensures the vanishing of the radial component of the current density when approaching the surface from the inside.

Answer:
the code indeed solves the Laplace equation for the magnetic field in vacuo, which is trivial to do in the spectral representation. We agree that this point was not entirely clear in the original manuscript. The text in sec 2.2 where this is discussed has been expanded to improve clarity.

3) It is clear that at present a completely realistic simulation is not possible, so the authors had to make some choices. One of the most important among these was to choose the collisional relaxation time at a very specific, constant value (independent of density and temperature), which implies rather high electric and thermal conductivities. I believe it would be useful to discuss the particular assumptions (e.g., the assumed impurity parameter Q) underlying this value, and how much the true values could differ from this assumption.

Answer:
the extent of our approximations concerning the chemical potential and the relaxation time are now discussed in more detail in section 2.1, after eq (18). In particular, we state explicitly that our choice of the mu profile is the same as in the model by Cumming et al. (2004) and corresponds to an impurity parameter Q\sim 3. We also note that, despite our assumption of a constant relaxation time tau= 1 is just a rough estimate where phonon scattering dominates, this value is not completely unrealistic since it is what one expects from the phonon conductivity for a crustal temperature \sim 10^8 K. 

4) Another crucial choice was to assume that the magnetic field is completely expelled from the core, which is very unlikely, even in the case of a type I superconductor, since this will require moving a strong magnetic flux over a huge macroscopic scale, which is likely to take a long time. It should be stressed that this is an assumption that might well not be correct.

Answer:
we completely agree on this point. Some additional discussion about the flux expulsion from the core has been included in the Introduction and in section 5.2, making reference to some works holding a different opinion.

5) The initial conditions for the magnetic field configurations in the simulations should be given precisely (radial and angular dependence of all components) to make them reproducible by other authors.

Answer:
what we actually use as the initial condition is a force-free field, as we now more clearly state at the beginning of section 3.1. We also provide the explicit expressions for the the general structure of such a field, making reference to the well-known paper by Chandrasekhar & Kendall (1957) for further details.


6) It would be interesting to approximately relate some of the quantitative results (such as the rise and decay times of the temperature after impulsive heat injection, as well as the drift velocities) to the physical parameters of the simulation, so they can be extrapolated to other, perhaps more realistic, choices of the same parameters.

Answer:
the thermal diffusion timescales are governed by the ratio C_V/kappa. This is now discussed in section 5.2 where we compare our results with those contained in the paper by Chaikin et al. (2018), in which a more physically detailed (1D model) is used. Notwithstanding the different functional dependence of the heat capacity-to-conductivity ratio from T (we take it to be independent on temperature), this can provide a way to gauge why, and how much, our results differ from those obtained with a more accurate physical input.

7) The internal structure of the poloidal field in Figs. 2 and 13 would be clearer if field lines were drawn (as in Fig. 8), instead of representing the r and theta components separately by colors. It would make it clearer, e.g., how much of the flux closes within vs. exits the star.

Answer:
even though field lines are more intuitive, we believe that some information will get lost without colour plots (in our opinion, colouring the field lines themselves would not improve readability). Moreover, such a representation is very effective in the cases of axial symmetry, but may not be so in asymmetric cases. We therefore added the poloidal field lines in the B_phi panels of figure 2 (without removing the colour panels for B_r and B_theta). However, we decided not to make this change in figure 13, which shows a very asymmetric model, since this would produce an extremely messy line pattern.

8) The panels in Fig. 8 should be labeled with the corresponding times.

Answer:
done in the caption.

9) "Planck" is misspelled at the end of the paragraph containing eq. (1).

Answer:
fixed.

10) It should be specified what formula was used for the yield stress as function of temperature.

Answer:
we report the fitting formula by Chugunov & Horowitz (2007) in section 3.2. 

11) Could the "turbulent pattern" obtained for high heat injection actually be a numerical artefact due to the "computational difficulties" described in sec. 5.1?

Answer:
we believe that in this case the turbulent pattern is indeed real (i.e. of physical origin). We checked the power spectra to diagnose numerical issues as well as the luminosity curves, and found no problem. Moreover, when studying other cases such turbulent patterns have proven to be quite ubiquitous, both with and without the strongly nonlinear neutrino terms, which, by the way, are negligible in the case at hand. 

12) I found it strange, to say the least, to append this Discussion section, 5.1, after the Conclusions, given that it introduces some new results and plots and gives relevant information about several of the issues discussed before. I believe it would be more natural and useful to give these discussions when each of the issues is first addressed, and to end the paper with the Conclusions.

Answer:
section 5.1 has been entirely reorganised. In particular:
	*) the paragraph "Surface thermal map of the Hall attractor" has been moved to the end of section 	3.1. Accordingly, former figure 3 was merged with former figure 14;
	*) the paragraph "Crustal failures" has been moved to section 3.2;
	*) the first part of the paragraph "Battery effect" with figure 15 have been moved to section 	4.2; its final part has been kept in a paragraph of section 5.1, now renamed "Ramifications";
	*) paragraphs "Comparison with low-B magnetars" and "Crescent-shaped features and observations" 		were kept in section 5.1;
	*) paragraphs "localised heating" and "neutrino emission" are now part of the Conclusions 	sections;

A few other minors were fixed and some small textual changes were made. In particular, the label of the y axis in figure 1 (and the related caption) was wrong and has been fixed.
